Automated machine learning for borehole resistivity measurements

Deep neural networks (DNNs) offer a real-time solution for the inversion of borehole resistivity measurements to approximate forward and inverse operators. It is possible to use extremely large DNNs to approximate the operators, but it demands a considerable training time. Moreover, evaluating the network after training also requires a significant amount of memory and processing power. In addition, we may overfit the model. In this work, we propose a scoring function that accounts for the accuracy and size of the DNNs compared to a reference DNN that provides a good approximation for the operators. Using this scoring function, we use DNN architecture search algorithms to obtain a quasi-optimal DNN smaller than the reference network; hence, it requires less computational effort during training and evaluation. The quasi-optimal DNN delivers comparable accuracy to the original large DNN.

==> results/automl_new_loss/without_max/Forward_bayesian_score.txt <==
Trainable_Parameters  Score

472413   0.036163
472413   -0.076595
609693   0.250685
472413   -0.078772
472413   0.159745
472413   0.138341
472413   0.002315
472413   0.066023
472413   -0.048451
472413   -0.082555
536893   0.041380
609693   0.230037
609693   0.210233
609693   0.293879
609693   0.180383
609693   0.301395
609693   0.243862
609693   0.258802
609693   0.420323
609693   0.236868
11693   3.689909
14333   3.290898
89093   0.615633
131013   -0.381412
13693   4.635196
7453   3.679262
131013   -0.344845
131013   -0.488171
288733   -0.280541
384733   -0.137306
605533   0.353703
545213   0.346463
409373   0.120896
609693   0.482532
609693   0.432496
609693   0.366774
609693   0.408289
472413   0.257981
609693   0.186452
609693   0.603101
472413   0.062423
472413   -0.017887
472413   -0.006562
472413   0.199860
472413   0.055464
472413   -0.025889
472413   0.018524
472413   -0.020426
472413   0.019929
472413   -0.028904
472413   0.225602
609693   0.287863
472413   0.123969
472413   0.016480
472413   0.068452
472413   0.294418
472413   0.233712
472413   -0.069141
472413   0.001244
472413   0.255769
472413   0.071583
472413   0.030023
472413   0.071324
472413   -0.023381
472413   0.001205
472413   -0.047492
472413   0.152113
472413   0.224525
472413   0.182222
417693   -0.036312
472413   -0.085756
601373   0.392228
280413   -0.333655
480733   -0.020864
609693   0.190275
476573   0.031752
376413   0.012713
472413   0.242442
609693   0.370179
349053   -0.202880
413533   -0.048257
609693   0.285119
472413   0.094373
609693   0.297707
609693   0.427627
280413   -0.113472
472413   -0.024915
472413   -0.041472
472413   0.181199
472413   0.186983
472413   0.190291
480733   0.237389
472413   0.108338
417693   0.191817
609693   0.261345
609693   0.422389
472413   0.043211
472413   0.024922
472413   -0.003855
472413   -0.061278
472413   0.062274
472413   0.081442
472413   0.036648
472413   0.023600
472413   0.107165
472413   -0.104851
472413   0.091430
472413   0.165366
472413   0.283182
472413   0.147098
472413   0.156639
472413   0.100383
472413   0.268771
472413   0.010855
472413   0.107861
284573   -0.322444
472413   0.003253
472413   0.090145
609693   0.242376
472413   0.104611


==> results/automl_new_loss/without_max/Forward_bayesian_score_full.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

472413   0.036163   -0.100805   0.136967
472413   -0.076595   -0.100805   0.024209
609693   0.250685   0.160495   0.090189
472413   -0.078772   -0.100805   0.022033
472413   0.159745   -0.100805   0.260549
472413   0.138341   -0.100805   0.239145
472413   0.002315   -0.100805   0.103120
472413   0.066023   -0.100805   0.166827
472413   -0.048451   -0.100805   0.052354
472413   -0.082555   -0.100805   0.018249
536893   0.041380   0.021927   0.019452
609693   0.230037   0.160495   0.069542
609693   0.210233   0.160495   0.049738
609693   0.293879   0.160495   0.133383
609693   0.180383   0.160495   0.019888
609693   0.301395   0.160495   0.140900
609693   0.243862   0.160495   0.083367
609693   0.258802   0.160495   0.098306
609693   0.420323   0.160495   0.259827
609693   0.236868   0.160495   0.076372
11693   3.689909   -0.977743   4.667652
14333   3.290898   -0.972718   4.263617
89093   0.615633   -0.830420   1.446052
131013   -0.381412   -0.750629   0.369217
13693   4.635196   -0.973937   5.609132
7453   3.679262   -0.985814   4.665075
131013   -0.344845   -0.750629   0.405783
131013   -0.488171   -0.750629   0.262457
288733   -0.280541   -0.450423   0.169882
384733   -0.137306   -0.267696   0.130389
605533   0.353703   0.152577   0.201125
545213   0.346463   0.037764   0.308699
409373   0.120896   -0.220796   0.341691
609693   0.482532   0.160495   0.322037
609693   0.432496   0.160495   0.272001
609693   0.366774   0.160495   0.206279
609693   0.408289   0.160495   0.247794
472413   0.257981   -0.100805   0.358785
609693   0.186452   0.160495   0.025957
609693   0.603101   0.160495   0.442605
472413   0.062423   -0.100805   0.163228
472413   -0.017887   -0.100805   0.082918
472413   -0.006562   -0.100805   0.094242
472413   0.199860   -0.100805   0.300665
472413   0.055464   -0.100805   0.156268
472413   -0.025889   -0.100805   0.074915
472413   0.018524   -0.100805   0.119329
472413   -0.020426   -0.100805   0.080378
472413   0.019929   -0.100805   0.120733
472413   -0.028904   -0.100805   0.071901
472413   0.225602   -0.100805   0.326407
609693   0.287863   0.160495   0.127367
472413   0.123969   -0.100805   0.224774
472413   0.016480   -0.100805   0.117284
472413   0.068452   -0.100805   0.169257
472413   0.294418   -0.100805   0.395222
472413   0.233712   -0.100805   0.334516
472413   -0.069141   -0.100805   0.031663
472413   0.001244   -0.100805   0.102049
472413   0.255769   -0.100805   0.356574
472413   0.071583   -0.100805   0.172387
472413   0.030023   -0.100805   0.130827
472413   0.071324   -0.100805   0.172128
472413   -0.023381   -0.100805   0.077424
472413   0.001205   -0.100805   0.102010
472413   -0.047492   -0.100805   0.053312
472413   0.152113   -0.100805   0.252918
472413   0.224525   -0.100805   0.325329
472413   0.182222   -0.100805   0.283027
417693   -0.036312   -0.204959   0.168647
472413   -0.085756   -0.100805   0.015048
601373   0.392228   0.144659   0.247569
280413   -0.333655   -0.466259   0.132604
480733   -0.020864   -0.084968   0.064104
609693   0.190275   0.160495   0.029779
476573   0.031752   -0.092886   0.124639
376413   0.012713   -0.283532   0.296245
472413   0.242442   -0.100805   0.343246
609693   0.370179   0.160495   0.209684
349053   -0.202880   -0.335609   0.132729
413533   -0.048257   -0.212877   0.164620
609693   0.285119   0.160495   0.124623
472413   0.094373   -0.100805   0.195177
609693   0.297707   0.160495   0.137211
609693   0.427627   0.160495   0.267131
280413   -0.113472   -0.466259   0.352787
472413   -0.024915   -0.100805   0.075889
472413   -0.041472   -0.100805   0.059332
472413   0.181199   -0.100805   0.282003
472413   0.186983   -0.100805   0.287788
472413   0.190291   -0.100805   0.291095
480733   0.237389   -0.084968   0.322357
472413   0.108338   -0.100805   0.209142
417693   0.191817   -0.204959   0.396776
609693   0.261345   0.160495   0.100850
609693   0.422389   0.160495   0.261893
472413   0.043211   -0.100805   0.144015
472413   0.024922   -0.100805   0.125726
472413   -0.003855   -0.100805   0.096950
472413   -0.061278   -0.100805   0.039526
472413   0.062274   -0.100805   0.163079
472413   0.081442   -0.100805   0.182247
472413   0.036648   -0.100805   0.137453
472413   0.023600   -0.100805   0.124405
472413   0.107165   -0.100805   0.207969
472413   -0.104851   -0.100805   -0.004046
472413   0.091430   -0.100805   0.192235
472413   0.165366   -0.100805   0.266171
472413   0.283182   -0.100805   0.383987
472413   0.147098   -0.100805   0.247903
472413   0.156639   -0.100805   0.257444
472413   0.100383   -0.100805   0.201187
472413   0.268771   -0.100805   0.369576
472413   0.010855   -0.100805   0.111660
472413   0.107861   -0.100805   0.208665
284573   -0.322444   -0.458341   0.135897
472413   0.003253   -0.100805   0.104057
472413   0.090145   -0.100805   0.190949
609693   0.242376   0.160495   0.081881
472413   0.104611   -0.100805   0.205415


==> results/automl_new_loss/without_max/Forward_random_search_16_May.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

11693   0.608605   -0.977743   1.586349
14333   0.488441   -0.972718   1.461159
384733   -0.125268   -0.267696   0.142427
73253   0.269715   -0.860570   1.130285
59333   -0.053232   -0.887065   0.833833
66213   0.163702   -0.873970   1.037671
15933   0.552522   -0.969673   1.522195
8973   1.117398   -0.982921   2.100319
12173   0.490686   -0.976830   1.467516
61413   -0.109885   -0.883106   0.773221
80133   0.415685   -0.847474   1.263159
10653   0.597304   -0.979723   1.577027
71013   -0.163861   -0.864833   0.700972
157093   -0.513414   -0.700988   0.187573
59173   0.199819   -0.887370   1.087189
284573   -0.464118   -0.458341   -0.005777
376413   -0.150013   -0.283532   0.133519
57253   0.127669   -0.891024   1.018693
9533   0.639052   -0.981855   1.620906
445053   0.072143   -0.152882   0.225025
601373   0.131932   0.144659   -0.012727
45413   0.018754   -0.913560   0.932314
380573   -0.285264   -0.275614   -0.009650
224853   -0.386478   -0.572013   0.185535
75173   -0.213829   -0.856915   0.643086
52293   0.123771   -0.900465   1.024236
8413   0.597805   -0.983987   1.581791
75333   0.003813   -0.856610   0.860423
7933   0.918034   -0.984900   1.902935
243573   0.452293   -0.536381   0.988674
13693   0.784242   -0.973937   1.758179
16893   0.625239   -0.967846   1.593084
505373   0.116722   -0.038068   0.154790
127893   -0.605323   -0.756567   0.151244
266533   -0.170750   -0.492679   0.321928
10013   0.358141   -0.980941   1.339082
545213   0.127466   0.037764   0.089703
246693   -0.027780   -0.530442   0.502662
220613   -0.242289   -0.580083   0.337794
172693   -0.372399   -0.671294   0.298895
8493   0.581794   -0.983834   1.565628
269653   -0.243710   -0.486740   0.243030
13853   0.305841   -0.973632   1.279473
64133   0.260593   -0.877929   1.138521
195653   -0.215456   -0.627592   0.412136
10493   0.448232   -0.980028   1.428259
509533   0.126451   -0.030150   0.156601
180053   -0.344876   -0.657285   0.312410
82213   0.023946   -0.843515   0.867461
280413   -0.136367   -0.466259   0.329892
409373   -0.233181   -0.220796   -0.012386
16413   0.520182   -0.968759   1.488941
50213   -0.132684   -0.904424   0.771740
609693   0.317536   0.160495   0.157041
14893   0.577528   -0.971653   1.549181
41253   0.028893   -0.921479   0.950372
12733   0.653160   -0.975764   1.628924
221733   0.175835   -0.577951   0.753786
131013   -0.300149   -0.750629   0.450480
214373   -0.158816   -0.591960   0.433144
14813   0.847342   -0.971805   1.819147
201893   -0.063224   -0.615715   0.552491
15373   0.603691   -0.970739   1.574430
48133   0.081231   -0.908383   0.989614
449213   -0.150258   -0.144964   -0.005295
183173   -0.056153   -0.651347   0.595194
541053   0.075244   0.029845   0.045398
240453   -0.179340   -0.542319   0.362979
175813   -0.099587   -0.665356   0.565769
440893   -0.102713   -0.160800   0.058087
9453   0.716028   -0.982007   1.698035
55013   -0.092339   -0.895288   0.802949
89093   0.150670   -0.830420   0.981090
169573   -0.463810   -0.677233   0.213423
124773   -0.391122   -0.762506   0.371384
217493   0.040344   -0.586022   0.626366
176933   -0.181469   -0.663224   0.481755
480733   0.007304   -0.084968   0.092272
413533   -0.233391   -0.212877   -0.020513
227973   -0.333647   -0.566074   0.232427
288733   -0.366688   -0.450423   0.083735
87013   0.253460   -0.834379   1.087838
11613   0.508866   -0.977896   1.486762


==> results/automl_new_loss/without_max/Forward_random_search_score.txt <==
Trainable_Parameters  Score

183173   -0.228112
541053   0.194640
240453   -0.117602
175813   -0.274942
124773   -0.276245
217493   -0.105115
176933   -0.291506
480733   -0.017089
413533   -0.165737
227973   -0.230190
288733   -0.376365
87013   0.447996
11613   2.567037
11693   2.726248
14333   2.703100
384733   -0.147601
73253   0.288840
59333   0.263531
66213   0.485576
15933   3.119077
8973   2.406468
12173   3.069304
61413   0.481284
80133   0.463715
10653   2.193457
71013   0.436105
157093   -0.214538
59173   0.600291
284573   -0.304933
376413   -0.062556
57253   0.401319
9533   2.532042
445053   -0.004278
601373   0.328914
45413   0.477978
380573   -0.176923
224853   -0.102742
75173   0.533427
52293   0.488847
440893   -0.092608
9453   2.742544
55013   0.427375
89093   0.939322
169573   -0.172584
15373   2.428211
48133   0.403132
449213   0.028887
8413   2.555087
75333   0.643895
7933   2.319110
243573   -0.129622
13693   3.749595
16893   2.358393
505373   0.100940
127893   -0.270306
266533   -0.199297
10013   2.896825
545213   0.123472
246693   -0.110309
220613   -0.067276
172693   -0.320398
8493   2.111926
269653   -0.018473
13853   2.572389
64133   0.392429
195653   -0.136945
10493   2.817315
509533   0.046126
180053   -0.246139
82213   0.505437
280413   0.020002
409373   -0.112457
16413   2.333507
50213   0.233588
609693   0.259594
14893   2.734877
41253   0.321923
12733   2.969232
221733   -0.228756
131013   -0.386511
214373   -0.177224
14813   2.730066
201893   -0.231300


==> results/automl_new_loss/without_max/Forward_random_search_score_full.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

183173   -0.228112   -0.651347   0.423235
541053   0.194640   0.029845   0.164795
240453   -0.117602   -0.542319   0.424717
175813   -0.274942   -0.665356   0.390414
124773   -0.276245   -0.762506   0.486261
217493   -0.105115   -0.586022   0.480907
176933   -0.291506   -0.663224   0.371718
480733   -0.017089   -0.084968   0.067879
413533   -0.165737   -0.212877   0.047140
227973   -0.230190   -0.566074   0.335885
288733   -0.376365   -0.450423   0.074058
87013   0.447996   -0.834379   1.282374
11613   2.567037   -0.977896   3.544933
11693   2.726248   -0.977743   3.703991
14333   2.703100   -0.972718   3.675818
384733   -0.147601   -0.267696   0.120095
73253   0.288840   -0.860570   1.149410
59333   0.263531   -0.887065   1.150596
66213   0.485576   -0.873970   1.359546
15933   3.119077   -0.969673   4.088750
8973   2.406468   -0.982921   3.389389
12173   3.069304   -0.976830   4.046133
61413   0.481284   -0.883106   1.364390
80133   0.463715   -0.847474   1.311189
10653   2.193457   -0.979723   3.173180
71013   0.436105   -0.864833   1.300939
157093   -0.214538   -0.700988   0.486450
59173   0.600291   -0.887370   1.487660
284573   -0.304933   -0.458341   0.153408
376413   -0.062556   -0.283532   0.220976
57253   0.401319   -0.891024   1.292343
9533   2.532042   -0.981855   3.513896
445053   -0.004278   -0.152882   0.148604
601373   0.328914   0.144659   0.184255
45413   0.477978   -0.913560   1.391538
380573   -0.176923   -0.275614   0.098691
224853   -0.102742   -0.572013   0.469271
75173   0.533427   -0.856915   1.390342
52293   0.488847   -0.900465   1.389312
440893   -0.092608   -0.160800   0.068192
9453   2.742544   -0.982007   3.724551
55013   0.427375   -0.895288   1.322662
89093   0.939322   -0.830420   1.769742
169573   -0.172584   -0.677233   0.504649
15373   2.428211   -0.970739   3.398950
48133   0.403132   -0.908383   1.311515
449213   0.028887   -0.144964   0.173850
8413   2.555087   -0.983987   3.539074
75333   0.643895   -0.856610   1.500506
7933   2.319110   -0.984900   3.304011
243573   -0.129622   -0.536381   0.406759
13693   3.749595   -0.973937   4.723531
16893   2.358393   -0.967846   3.326239
505373   0.100940   -0.038068   0.139008
127893   -0.270306   -0.756567   0.486261
266533   -0.199297   -0.492679   0.293381
10013   2.896825   -0.980941   3.877767
545213   0.123472   0.037764   0.085708
246693   -0.110309   -0.530442   0.420133
220613   -0.067276   -0.580083   0.512807
172693   -0.320398   -0.671294   0.350897
8493   2.111926   -0.983834   3.095760
269653   -0.018473   -0.486740   0.468267
13853   2.572389   -0.973632   3.546021
64133   0.392429   -0.877929   1.270358
195653   -0.136945   -0.627592   0.490647
10493   2.817315   -0.980028   3.797343
509533   0.046126   -0.030150   0.076276
180053   -0.246139   -0.657285   0.411146
82213   0.505437   -0.843515   1.348952
280413   0.020002   -0.466259   0.486261
409373   -0.112457   -0.220796   0.108339
16413   2.333507   -0.968759   3.302266
50213   0.233588   -0.904424   1.138012
609693   0.259594   0.160495   0.099099
14893   2.734877   -0.971653   3.706530
41253   0.321923   -0.921479   1.243401
12733   2.969232   -0.975764   3.944996
221733   -0.228756   -0.577951   0.349196
131013   -0.386511   -0.750629   0.364118
214373   -0.177224   -0.591960   0.414736
14813   2.730066   -0.971805   3.701871
201893   -0.231300   -0.615715   0.384415


==> results/automl_new_loss/without_max/Forward_random_search_score_unknowns.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

183173   -0.228112   -0.651347   0.423235
541053   0.194640   0.029845   0.164795
240453   -0.117602   -0.542319   0.424717
175813   -0.274942   -0.665356   0.390414
124773   -0.276245   -0.762506   0.486261
217493   -0.105115   -0.586022   0.480907
176933   -0.291506   -0.663224   0.371718
480733   -0.017089   -0.084968   0.067879
413533   -0.165737   -0.212877   0.047140
227973   -0.230190   -0.566074   0.335885
288733   -0.376365   -0.450423   0.074058
87013   0.447996   -0.834379   1.282374
11613   2.567037   -0.977896   3.544933
11693   2.726248   -0.977743   3.703991
14333   2.703100   -0.972718   3.675818
384733   -0.147601   -0.267696   0.120095
73253   0.288840   -0.860570   1.149410
59333   0.263531   -0.887065   1.150596
66213   0.485576   -0.873970   1.359546
15933   3.119077   -0.969673   4.088750
8973   2.406468   -0.982921   3.389389
12173   3.069304   -0.976830   4.046133
61413   0.481284   -0.883106   1.364390
80133   0.463715   -0.847474   1.311189
10653   2.193457   -0.979723   3.173180
71013   0.436105   -0.864833   1.300939
157093   -0.214538   -0.700988   0.486450
59173   0.600291   -0.887370   1.487660
284573   -0.304933   -0.458341   0.153408
376413   -0.062556   -0.283532   0.220976
57253   0.401319   -0.891024   1.292343
9533   2.532042   -0.981855   3.513896
445053   -0.004278   -0.152882   0.148604
601373   0.328914   0.144659   0.184255
45413   0.477978   -0.913560   1.391538
380573   -0.176923   -0.275614   0.098691
224853   -0.102742   -0.572013   0.469271
75173   0.533427   -0.856915   1.390342
52293   0.488847   -0.900465   1.389312
440893   -0.092608   -0.160800   0.068192
9453   2.742544   -0.982007   3.724551
55013   0.427375   -0.895288   1.322662
89093   0.939322   -0.830420   1.769742
169573   -0.172584   -0.677233   0.504649
15373   2.428211   -0.970739   3.398950
48133   0.403132   -0.908383   1.311515
449213   0.028887   -0.144964   0.173850
8413   2.555087   -0.983987   3.539074
75333   0.643895   -0.856610   1.500506
7933   2.319110   -0.984900   3.304011
243573   -0.129622   -0.536381   0.406759
13693   3.749595   -0.973937   4.723531
16893   2.358393   -0.967846   3.326239
505373   0.100940   -0.038068   0.139008
127893   -0.270306   -0.756567   0.486261
266533   -0.199297   -0.492679   0.293381
10013   2.896825   -0.980941   3.877767
545213   0.123472   0.037764   0.085708
246693   -0.110309   -0.530442   0.420133
220613   -0.067276   -0.580083   0.512807
172693   -0.320398   -0.671294   0.350897
8493   2.111926   -0.983834   3.095760
269653   -0.018473   -0.486740   0.468267
13853   2.572389   -0.973632   3.546021
64133   0.392429   -0.877929   1.270358
195653   -0.136945   -0.627592   0.490647
10493   2.817315   -0.980028   3.797343
509533   0.046126   -0.030150   0.076276
180053   -0.246139   -0.657285   0.411146
82213   0.505437   -0.843515   1.348952
280413   0.020002   -0.466259   0.486261
409373   -0.112457   -0.220796   0.108339
16413   2.333507   -0.968759   3.302266
50213   0.233588   -0.904424   1.138012
609693   0.259594   0.160495   0.099099
14893   2.734877   -0.971653   3.706530
41253   0.321923   -0.921479   1.243401
12733   2.969232   -0.975764   3.944996
221733   -0.228756   -0.577951   0.349196
131013   -0.386511   -0.750629   0.364118
214373   -0.177224   -0.591960   0.414736
14813   2.730066   -0.971805   3.701871
201893   -0.231300   -0.615715   0.384415


==> results/automl_new_loss/without_max/Inverse_bayesian_score.txt <==
Trainable_Parameters  Score

372405   -0.583357
654405   -0.266073
1135605   0.275321
533605   -0.401715
525205   -0.409982
525205   -0.410541
525205   -0.409551
525205   -0.414355
525205   -0.410645
525205   -0.415272
525205   -0.418246
525205   -0.412097
525205   -0.412345
122125   -0.862070
9925   0.198557
783605   -0.122468
877205   -0.018672
175725   -0.803310
211725   -0.761423
525205   -0.410107
11925   0.059027
525205   -0.409748
525205   -0.412517
525205   -0.409816
525205   -0.409490
525205   -0.413712
525205   -0.411775
525205   -0.411350
525205   -0.410237
525205   -0.412883
525205   -0.410762
525205   -0.409819
525205   -0.414477
10725   0.226715
502805   -0.435639
598805   -0.327017
406805   -0.544272
468405   -0.474447
166925   -0.812191
87165   -0.746287
276405   -0.689029
1006405   0.130621
959605   0.077214
877205   -0.014951
525205   -0.409821
783605   -0.120543
525205   -0.410249
525205   -0.412237
525205   -0.412302
525205   -0.414169


==> results/automl_new_loss/without_max/Inverse_bayesian_score_full.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

372405   -0.583357   -0.582002   -0.001355
654405   -0.266073   -0.265477   -0.000596
1135605   0.275321   0.274636   0.000685
533605   -0.401715   -0.401066   -0.000649
525205   -0.409982   -0.410495   0.000513
525205   -0.410541   -0.410495   -0.000047
525205   -0.409551   -0.410495   0.000944
525205   -0.414355   -0.410495   -0.003860
525205   -0.410645   -0.410495   -0.000151
525205   -0.415272   -0.410495   -0.004778
525205   -0.418246   -0.410495   -0.007751
525205   -0.412097   -0.410495   -0.001602
525205   -0.412345   -0.410495   -0.001850
122125   -0.862070   -0.862923   0.000854
9925   0.198557   -0.988860   1.187417
783605   -0.122468   -0.120459   -0.002009
877205   -0.018672   -0.015400   -0.003273
175725   -0.803310   -0.802761   -0.000549
211725   -0.761423   -0.762354   0.000930
525205   -0.410107   -0.410495   0.000387
11925   0.059027   -0.986615   1.045642
525205   -0.409748   -0.410495   0.000747
525205   -0.412517   -0.410495   -0.002022
525205   -0.409816   -0.410495   0.000679
525205   -0.409490   -0.410495   0.001005
525205   -0.413712   -0.410495   -0.003217
525205   -0.411775   -0.410495   -0.001280
525205   -0.411350   -0.410495   -0.000856
525205   -0.410237   -0.410495   0.000257
525205   -0.412883   -0.410495   -0.002388
525205   -0.410762   -0.410495   -0.000268
525205   -0.409819   -0.410495   0.000676
525205   -0.414477   -0.410495   -0.003982
10725   0.226715   -0.987962   1.214677
502805   -0.435639   -0.435637   -0.000002
598805   -0.327017   -0.327884   0.000867
406805   -0.544272   -0.543390   -0.000882
468405   -0.474447   -0.474249   -0.000199
166925   -0.812191   -0.812639   0.000448
87165   -0.746287   -0.902163   0.155877
276405   -0.689029   -0.689755   0.000726
1006405   0.130621   0.129618   0.001003
959605   0.077214   0.077088   0.000126
877205   -0.014951   -0.015400   0.000449
525205   -0.409821   -0.410495   0.000674
783605   -0.120543   -0.120459   -0.000084
525205   -0.410249   -0.410495   0.000246
525205   -0.412237   -0.410495   -0.001742
525205   -0.412302   -0.410495   -0.001808
525205   -0.414169   -0.410495   -0.003674


==> results/automl_new_loss/without_max/Inverse_random_search_score.txt <==
Trainable_Parameters  Score

468405   -0.472822
55165   -0.757995
783605   -0.116821
63565   -0.579466
71165   -0.768950
877205   -0.015524
8725   0.304671
525205   -0.407253
959605   0.081271
175725   -0.799901
39965   -0.738347
341605   -0.613165
654405   -0.264489
220525   -0.748356
7525   0.079258
11925   -0.022253
830405   -0.066710
10725   0.312563
166925   -0.808538
701205   -0.209016
79565   -0.639830
71965   -0.706157
9925   0.375622
238525   -0.728913
437605   -0.505296
13925   0.174924
15125   -0.015100
55965   -0.679137
122125   -0.860151
47565   -0.740618
598805   -0.323813


==> results/automl_new_loss/without_max/Inverse_random_search_score_full.txt <==
Trainable_Parameters   Score   Score_unknowns   Score_loss

468405   -0.472822   -0.474249   0.001426
55165   -0.757995   -0.938081   0.180087
783605   -0.116821   -0.120459   0.003638
63565   -0.579466   -0.928653   0.349187
71165   -0.768950   -0.920122   0.151173
877205   -0.015524   -0.015400   -0.000124
8725   0.304671   -0.990207   1.294878
525205   -0.407253   -0.410495   0.003241
959605   0.081271   0.077088   0.004183
175725   -0.799901   -0.802761   0.002860
39965   -0.738347   -0.955142   0.216795
341605   -0.613165   -0.616573   0.003407
654405   -0.264489   -0.265477   0.000988
220525   -0.748356   -0.752476   0.004120
7525   0.079258   -0.991554   1.070811
11925   -0.022253   -0.986615   0.964362
830405   -0.066710   -0.067929   0.001220
10725   0.312563   -0.987962   1.300525
166925   -0.808538   -0.812639   0.004100
701205   -0.209016   -0.212947   0.003931
79565   -0.639830   -0.910694   0.270864
71965   -0.706157   -0.919224   0.213068
9925   0.375622   -0.988860   1.364481
238525   -0.728913   -0.732273   0.003359
437605   -0.505296   -0.508819   0.003523
13925   0.174924   -0.984370   1.159294
15125   -0.015100   -0.983023   0.967924
55965   -0.679137   -0.937183   0.258047
122125   -0.860151   -0.862923   0.002773
47565   -0.740618   -0.946612   0.205994
598805   -0.323813   -0.327884   0.004071

